SwapMoE: Serving Off-the-shelf MoE-based Large Language Models with Tunable Memory Budget

Mixture of experts (MoE) is a popular technique to improve capacity of Large Language Models (LLMs) with conditionally-activated parallel experts. However, serving MoE models on memory-constrained devices is challenging due to the large parameter size. Typical solutions such as memory swapping or expert pruning may lead to significantly higher latency or severe accuracy loss. In this paper, we introduce SwapMoE, a framework for efficient serving of MoE-based large language models with tunable memory budgets. The main idea of SwapMoE is to keep a small dynamic set of important experts, namely Virtual Experts, in the main memory for inference, while seamlessly maintaining how the Virtual Experts map to the actual experts. Experiments have shown that SwapMoE can reduce the memory footprint while maintaining reasonable accuracy. For example, on text summarization tasks with Switch Transformer, SwapMoE can reduce the memory consumption from 14.2 GiB to 4.7 GiB, together with 50\% latency reduction and a slight Rouge-2 score drop of 0.041.

==> ______.txt <==
- 2.2，感觉加上expert activation的图比较好。前面Figure1-3的图没那么重要，篇幅不够可以删掉其中一两个
在intro第二段，这几个相关工作还需要把他们的缺点说的更明确一些，把那几个无损expert offloading的方法放进去
- 实验的baseline这部分说：说我们实现的是一种existing method的简化版：
    offloading是简化的
    pruning也可以说成简化版吧，相当于existing method去掉了训练




- 把咱们的survey也在background或motivation里面引用一下
- 找找看那里可以把你之前的paper引用一下，顺便思考下以后毕业答辩怎么讲你的工作之间的相关性
